An LES study of turbulent flow over in-line tube-banks and comparison with experimental measurements

Turbulent flow across an in-line array of tube-banks with transverse and longitudinal pitch PT /D = 2.67, and PL /D = 2.31, has been simulated successfully by Large Eddy Simulation (LES) based on the dynamic Smagorinsky subgrid scale model (SGS), in which a wall-layer model is used to reduce the computational cost. The flow structures across the tube-banks were examined through the normalized Q criterion. The surface pressure characteristics from the middle cylinder within each column of cylinders are found to agree well with the existing experimental data, as did also the values of drag and lift coefficients. These results indicate that cylinders from the second column experience the minimum drag force and maximum lift force fluctuation. Spectral analyses were performed for velocity signals sampled behind each middle cylinder axis, which show that the dominant vortex shedding frequency does not vary across the tube-banks. On this basis, we also examined the shear layer instability. Finally, we report auto-correlation functions for streamwise and cross velocity fluctuations as a function of the spanwise length.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


